Formation of super-Mercuries via giant impacts

During the final stage of planetary formation, different formation pathways of planetary embryos could significantly influence the observed variations in planetary densities. Of the approximately 5,000 exoplanets identified to date, a notable subset exhibit core fractions reminiscent of Mercury, potentially a consequence of high-velocity giant impacts. In order to better understand the influence of such collisions on planetary formation and compositional evolution, we conducted an extensive set of smoothed particle hydrodynamics giant impact simulations between two-layered rocky bodies. These simulations spanned a broad range of impact velocities from one to eleven times the mutual escape velocity. We derived novel scaling laws that estimate the mass and core mass fraction of the largest post-collision remnants. Our findings indicate that the extent of core vaporization markedly influences mantle stripping efficiency at low impact angles. We delineate the distinct roles played by two mechanisms -- kinetic momentum transfer and vaporization-induced ejection -- in mantle stripping. Our research suggests that collisional outcomes for multi-layered planets are more complex than those for undifferentiated planetesimal impacts. Thus, a single universal law may not encompass all collision processes. We found a significant decrease in the mantle stripping efficiency as the impact angle increases. To form a 5 M$_{\oplus}$ super-Mercury at $45^{\circ}$, an impact velocity over 200 km s$^{-1}$ is required. This poses a challenge to the formation of super-Mercuries through a single giant impact, implying that their formation would either favor relatively low-angle single impacts or multiple

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
